The Evolution of Protostellar Outflow Opening Angles and the Implications for the Growth of Protostars

We use 1-4" (300-1200 au) resolution 12CO(2-1) data from the MASSES (Mass Assembly of Stellar Systems and their Evolution with the SMA) project to measure the projected opening angles of 46 protostellar outflows in the Perseus Molecular Cloud, 37 of which are measured with sufficiently high confidence to use in further analysis. We find that there is a statistically significant difference in the distributions of outflow opening angles for Class 0 and Class I outflows, with a distinct lack of both wide-angle Class 0 outflows and highly collimated Class I outflows. Synthesizing our results with several previous studies, we find that outflows widen with age through the Class 0 stage but do not continue to widen in the Class I stage. The maximum projected opening angle reached is approximately 90 degrees +/- 20 degrees, with the transition between widening and remaining constant occurring near the boundary between the Class 0 and Class I phases of evolution. While the volume fractions occupied by these outflows are no more than a few tens of percent of the total core volume, at most, recent theoretical work suggests outflows may still be capable of playing a central role in setting the low star formation efficiencies of 25%-50% observed on core scales.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
